Vocabulary Expansion of Large Language Models via Kullback-Leibler-Based Self-Distillation

Large pre-trained language models often struggle to incorporate new domain-specific terminology when fine-tuned on small, specialized corpora. In this work, we address the challenge of vocabulary expansion in frozen LLMs by introducing a mathematically grounded method for knowledge distillation via KL divergence, even when the original and extended models use different tokenizations. This allows the student model to inherit distributional knowledge from the teacher despite differing vocabularies. We compare our KL-based distillation approach to conventional cross-entropy training, evaluating both methods across multiple strategies for initializing new token embeddings. After embedding initialization, models are further fine-tuned to integrate the new vocabulary. Each trained model is benchmarked on approximately 2000 code-generation tasks, where our approach achieves the best performance across the board. Finally, through mechanistic interpretability, we analyze how models learn representations for the new tokens, providing an explanation for the observed gains and offering insight into the structure of embedding space during vocabulary expansion.

==> data/ce_loss_data.csv <==
probability,loss,gradient
0.01,4.605170185988092,100.0
0.05,2.995732273553991,20.0
0.10,2.302585092994046,10.0
0.15,1.8971199848858813,6.666666666666667
0.20,1.6094379124341003,5.0
0.25,1.3862943611198906,4.0
0.30,1.2039728043259361,3.3333333333333335
0.35,1.0498221244986776,2.857142857142857
0.40,0.9162907318741551,2.5
0.45,0.7985076962177716,2.2222222222222223
0.50,0.6931471805599453,2.0
0.55,0.5978370007556204,1.8181818181818181
0.60,0.5108256237659907,1.6666666666666667
0.65,0.4307829160924542,1.5384615384615385
0.70,0.35667494393873245,1.4285714285714286
0.75,0.2876820724517809,1.3333333333333333
0.80,0.22314355131420976,1.25
0.85,0.16251892949777494,1.1764705882352942
0.90,0.10536051565782630,1.1111111111111112
0.95,0.05129329438755058,1.0526315789473684
0.99,0.010050335853501442,1.0101010101010102


==> data/phase1/train_ce_losses.csv <==
"epoch,""Mean initialisation, cross entropy"",""Mean initialisation, knowledge distillation"",""Random initialisation, cross entropy"",""Random initialisation, knowledge distillation"""
1,0.6082146600349821,0.6147935349829696,0.8592607331435143,0.8689029880608102
2,0.5541443223134428,0.5766882388717832,0.6790012866213924,0.7162987631415354
3,0.5456580761607068,0.5724234154287106,0.6305365853992825,0.664920522212109
4,0.5427838150273276,0.5711049841020459,0.6072928329314863,0.6477827811296438
5,0.5402414227200683,0.5657441226662592,0.5953584169592423,0.6341058132450499
6,0.5425090655056443,0.5691206613828915,0.5870491091274549,0.6288173739386808
7,0.5445398844445358,0.5739419819031493,0.5849036161818516,0.6276441384583328
8,0.5431830573336426,0.5703217089940329,0.5856977908667017,0.62214586774292
9,0.5416982932230172,0.5706344904246633,0.5829906566934654,0.6231343998598404
10,0.5397599566010912,0.5672140525441293,0.5817005140184041,0.6192245738416002
11,0.5408025982507098,0.5634181623849749,0.5810324148206767,0.6181441932027422
12,0.5409760587747234,0.566578338497659,0.5784702105415226,0.6170700321940188


==> data/phase1/train_kl_losses.csv <==
epoch,"Mean initialisation, cross entropy","Mean initialisation, knowledge distillation","Random initialisation, cross entropy","Random initialisation, knowledge distillation"
1,0.22390329309897536,0.1895276586272512,0.3812588960931099,0.36245801634267466
2,0.25587252952054507,0.12842725236051694,0.34587989749957276,0.2117420540837449
3,0.27009485442904796,0.11064233308708278,0.3552434352542882,0.15356868854981584
4,0.2757315192330742,0.10391930760789436,0.3605367079393649,0.1257990377366905
5,0.2779224972685805,0.1007998339991669,0.36370132704354424,0.11128865732967515
6,0.2789784630332563,0.09912005404798407,0.3649975402157405,0.1028163931336454
7,0.27908087259430714,0.0985315057266837,0.36519869746568256,0.09853273617295845
8,0.2795911714438332,0.09830999119875156,0.3657312010214081,0.09637425971596376
9,0.27890913996813294,0.09829806171744336,0.36560501448288096,0.09727837723466926
10,0.2804603797639582,0.09680268251837451,0.36716861597508693,0.09452896815724467
11,0.28057588859704363,0.09623536352021862,0.36548481481762285,0.09090413449920569
12,0.2812892213730303,0.09597420024644043,0.36734821326437367,0.0890446107982137
13,0.2810860789521505,,,


==> data/phase1/val_ce_losses.csv <==
epoch,"Mean initialisation, cross entropy","Mean initialisation, knowledge distillation","Random initialisation, cross entropy","Random initialisation, knowledge distillation"
0,0.6106637476935365,0.6106637476935365,0.975969527689595,0.975969527689595
1,0.5440333730724729,0.5600532543493545,0.7021597019109258,0.7270395901990664
2,0.5295799683517752,0.55203973653796,0.6253854403857624,0.6555055618535479
3,0.5260268600161168,0.5498602626165264,0.5996977614051656,0.6280166136919872
4,0.5244870496583149,0.5489806032674548,0.5881604030368247,0.6166733982557705
5,0.5240636424596121,0.5486889010729568,0.5826996859242146,0.6116477954533481
6,0.523950148517717,0.5486381702565223,0.5808971159530857,0.6096559605132138
7,0.5239446201595159,0.5485594724515407,0.580439563012552,0.608970118898725
8,0.5238942145406227,0.5485854882548404,0.5803325730214819,0.6088179264494217
9,0.5230155307841748,0.5477894046738692,0.5776558720594825,0.6059152131962561
10,0.5228113067282721,0.5475679451482803,0.5755017635462661,0.6040586604332802
11,0.5227329341208317,0.547483068590015,0.5750695760139497,0.6033705424360027
12,0.5226522851306026,0.5474866457629687,0.5749557568745134,0.6032066428752145


==> data/phase1/val_kl_losses.csv <==
epoch,"Mean initialisation, cross entropy","Mean initialisation, knowledge distillation","Random initialisation, cross entropy","Random initialisation, knowledge distillation"
0,0.2127741168019133,0.2127741168019133,0.5012248749376129,0.5012248749376129
1,0.24055957997248928,0.14794382945939943,0.3364041710157182,0.259959827708031
2,0.26185372811936225,0.12115849361053037,0.34654967454980823,0.17605537442249086
3,0.2700648741401376,0.11371361753012117,0.3526260509393371,0.1447024821099321
4,0.2734104220013129,0.11077744074543706,0.35603827703981233,0.1317570803983707
5,0.27449219927560675,0.10938224544556545,0.3580601106187073,0.12495092847012362
6,0.2749921663184232,0.10900564375982982,0.3587676485863117,0.12211002795648798
7,0.2750257095606866,0.10888302866675484,0.3588767026801615,0.12153645248484245
8,0.27504781467890455,0.10882557858400553,0.35880154926995156,0.1213763659232099
9,0.2759120652881443,0.10794266844626264,0.3593727442183186,0.12022382977177053
10,0.2763797238037058,0.10714601871053557,0.35935115983956784,0.11777742841461679
11,0.2766277563665353,0.10696084865495209,0.35968703135262375,0.11697534811016064
12,0.27659589509460664,0.10692411202780289,0.3596580150963206,0.11691326217605723


==> data/phase2/finetune_train_losses.csv <==
epoch,"Mean initialisation, cross entropy","Mean initialisation, knowledge distillation",Random baseline,"Random initialisation, cross entropy","Random initialisation, knowledge distillation"
1,0.5988806884765625,0.6237598388671876,1.01631826171875,0.6684473876953125,0.6963649169921875
2,0.57897607421875,0.5933748291015625,0.856099755859375,0.640425732421875,0.656901904296875
3,0.5692543212890625,0.580024462890625,0.780912353515625,0.6232986083984375,0.6354321655273437
4,0.5625922607421875,0.571891796875,0.7356403686523437,0.61095009765625,0.6201948852539062
5,0.5255973876953125,0.5286881591796875,0.6170238586425781,0.5540633544921875,0.5565814575195313
6,0.43771788330078126,0.43481795349121094,0.4801812469482422,0.4545764541625977,0.4605192321777344
7,0.42814339599609375,0.425455419921875,0.4559182861328125,0.4366637008666992,0.44234913024902345
8,0.42017030029296876,0.41732106323242185,0.4395772979736328,0.4249498794555664,0.4318031158447266


==> data/phase2/finetune_val_losses.csv <==
epoch,"Mean initialisation, cross entropy","Mean initialisation, knowledge distillation",Random baseline,"Random initialisation, cross entropy","Random initialisation, knowledge distillation"
0,0.6280281982421875,0.6680211181640625,1.3509893798828125,0.7204891357421875,0.7632418212890625
1,0.594512451171875,0.611709716796875,0.9238380126953125,0.6792595825195312,0.692927001953125
2,0.583063720703125,0.5949635009765625,0.8269869384765625,0.661071044921875,0.6678936767578125
3,0.57691259765625,0.58625,0.7767945556640625,0.6488199462890625,0.6521542358398438
4,0.572529296875,0.5810255126953126,0.7443651123046875,0.6403085327148438,0.6414815673828125
5,0.5205069580078125,0.5197565002441407,0.5787416229248047,0.5545941619873047,0.5561145629882812
6,0.5122753143310547,0.5108861389160156,0.5502377471923828,0.5364740600585938,0.5363489227294922
7,0.5100391082763672,0.5092608337402343,0.539193832397461,0.5322201766967773,0.5310608825683594
8,0.5086200256347656,0.5077916870117187,0.5331361999511719,0.5289345397949219,0.5283740844726562

